Fusing Multiple Algorithms for Heterogeneous Online Learning

This study addresses the challenge of online learning in contexts where agents accumulate disparate data, face resource constraints, and use different local algorithms. This paper introduces the Switched Online Learning Algorithm (SOLA), designed to solve the heterogeneous online learning problem by amalgamating updates from diverse agents through a dynamic switching mechanism contingent upon their respective performance and available resources. We theoretically analyze the design of the selecting mechanism to ensure that the regret of SOLA is bounded. Our findings show that the number of changes in selection needs to be bounded by a parameter dependent on the performance of the different local algorithms. Additionally, two test cases are presented to emphasize the effectiveness of SOLA, first on an online linear regression problem and then on an online classification problem with the MNIST dataset.

==> Figures/sola3-linear_regression/naive.txt <==
5.70950675443125,1
5.67181451753333,2
5.64598834112217,3
5.64078949685549,4
5.63177844362316,5
5.6189323103937,6
5.60597687607403,7
5.59050506991232,8
5.57238594565699,9
5.54345470908362,10
5.52801304389467,11
5.5045630754495,12
5.48534052427853,13
5.46674433165016,14
5.4501769176079,15
5.42833428325202,16
5.40792986387119,17
5.38974816578805,18
5.365416121336,19
5.34461406849027,20
5.32345800137757,21
5.30241522601079,22
5.28336342662241,23
5.26046656496196,24
5.24192854089419,25
5.21974985160244,26
5.20217905465463,27
5.17835359751016,28
5.15350660170161,29
5.13802612574434,30
5.11985690199038,31
5.0969830878949,32
5.07942200323943,33
5.05665665155713,34
5.03656204086473,35
5.02212020689578,36
5.00076706672868,37
4.97741613474061,38
4.9573516398899,39
4.93425622573304,40
4.91556948809523,41
4.90004904486586,42
4.88174106926889,43
4.8624853621491,44
4.84364142414837,45
4.82883683839612,46
4.80600036861952,47
4.78323861029157,48
4.76531980571497,49
4.74296238091881,50
4.61277262456739,51
4.51233548879353,52
4.3972554479566,53
4.30986677237004,54
4.24257522282137,55
4.16858794627191,56
4.10108213697295,57
4.02126364407748,58
3.91611213731306,59
3.81850340125187,60
3.71010219222491,61
3.60620166037629,62
3.50715498637278,63
3.39968049155655,64
3.30144483156396,65
3.2031235372844,66
3.10878261675013,67
3.02032245531941,68
2.93805152643018,69
2.85676338004791,70
2.77899625600773,71
2.7073784549267,72
2.62950804262515,73
2.55511472086062,74
2.48451321911893,75
2.41689524776971,76
2.35396812432327,77
2.29479669275342,78
2.23944269328444,79
2.18383128822222,80
2.12915497506422,81
2.07618856136879,82
2.02941312102973,83
1.98481996933445,84
1.94330507081314,85
1.90189940114345,86
1.86042741004426,87
1.82005628085745,88
1.78048103050313,89
1.74299917190454,90
1.70873698150401,91
1.67669390085483,92
1.64288103848993,93
1.60544438730829,94
1.56592340913731,95
1.52968147071486,96
1.49185325252857,97
1.45645479170239,98
1.42338074612758,99
1.39337023369524,100
1.39147608574526,101
1.39084535390561,102
1.39001999312904,103
1.38927938629257,104
1.3888856427495,105
1.38953672303786,106
1.38867819337465,107
1.38785475384941,108
1.38290522603873,109
1.37848992792572,110
1.37414137114222,111
1.36962505739594,112
1.36537014575688,113
1.35882798948466,114
1.35176256044565,115
1.34469990531047,116
1.33810743426711,117
1.33174788721243,118
1.32582274764641,119
1.32023076118984,120
1.3149611107709,121
1.30992974097175,122
1.30515765810838,123
1.30030576165702,124
1.29592088177076,125
1.2916733798143,126
1.28754625552671,127
1.28358266809419,128
1.27922264659915,129
1.27485691105851,130
1.27080274431393,131
1.26694611085947,132
1.26321034352182,133
1.25953051600579,134
1.25618173164885,135
1.25296432907099,136
1.24976417459697,137
1.2462967270268,138
1.24289856813616,139
1.23944739186811,140
1.23609662338985,141
1.23285543395358,142
1.22970397526159,143
1.22656098776214,144
1.22337748884146,145
1.22024634431803,146
1.21706551473915,147
1.21404411270627,148
1.21106794108142,149
1.20816415655746,150
1.20821321298007,151
1.20888251715503,152
1.2095782235989,153
1.20703636286215,154
1.20455918185264,155
1.20224511993609,156
1.1997647694675,157
1.2000814130271,158
1.19591557599525,159
1.19518659251915,160
1.19190326090262,161
1.1935116259616,162
1.19099830884958,163
1.18948388544968,164
1.19095960303269,165
1.18646187321906,166
1.18277201884379,167
1.17692984455735,168
1.17353473950176,169
1.17500840626431,170
1.17532351226967,171
1.17636734984128,172
1.17694774017141,173
1.1783667322418,174
1.17331709647793,175
1.17220576942468,176
1.16846292742321,177
1.1637901166347,178
1.16372496038047,179
1.16138133871593,180
1.15761282110354,181
1.15584554762448,182
1.15241607337342,183
1.15332313170964,184
1.15009577282153,185
1.14473004476033,186
1.1432152478691,187
1.14409045709484,188
1.13836392470001,189
1.13692059039171,190
1.13383919070642,191
1.13262731574467,192
1.1313317110478,193
1.12588777982848,194
1.12386277831341,195
1.12032476486363,196
1.11922910893867,197
1.11809960350265,198
1.1177802104727,199
1.1132915076601,200
1.08938126767073,201
1.06551965541703,202
1.04129166206273,203
1.01619188166734,204
0.992156747441134,205
0.970320492209009,206
0.950864152527062,207
0.934801685445537,208
0.919298292847717,209
0.904178820607336,210
0.892375061535748,211
0.881594856516218,212
0.872632696820525,213
0.866252080767116,214
0.858904091556164,215
0.849694857230033,216
0.840670642265802,217
0.831979776867438,218
0.822933454847295,219
0.814760867271199,220
0.807239536006824,221
0.799637282870782,222
0.793810166448259,223
0.788663953450942,224
0.782211002045336,225
0.77452784579518,226
0.7669369952214,227
0.759961549916262,228
0.753082800938086,229
0.746521699431974,230
0.74035567221567,231
0.7347460358807,232
0.728965477925153,233
0.723902585394699,234
0.718603454130193,235
0.7142757168682,236
0.710248501944289,237
0.70531288566692,238
0.701834151193085,239
0.699260892056324,240
0.696962577760542,241
0.694842618960695,242
0.692942171711473,243
0.69124228241659,244
0.689226069841334,245
0.687120772230366,246
0.68509409243534,247
0.682410203898357,248
0.680838775331706,249
0.679686870640831,250
0.67807478768373,251
0.677180792204849,252
0.675954077541048,253
0.674704693307737,254
0.673456705284684,255
0.672207503530041,256
0.671018591115696,257
0.669926830186112,258
0.668858693254566,259
0.667889635709275,260
0.666912215008238,261
0.666017695261725,262
0.664946329954603,263
0.663907221213273,264
0.662957056430399,265
0.661943482643039,266
0.660938717010915,267
0.660032853563516,268
0.658970792012289,269
0.657999841490302,270
0.656872241655902,271
0.655761619904129,272
0.654691164494392,273
0.653660535363008,274
0.652618105347261,275
0.651649438903781,276
0.650689394186564,277
0.649776550799211,278
0.648902920839556,279
0.647888165361054,280
0.646803181101284,281
0.645821855341253,282
0.6448128175093,283
0.643834461916111,284
0.642890226002237,285
0.641901453546826,286
0.640938583357162,287
0.639977629759175,288
0.638944779272838,289
0.637942820443287,290
0.636897757080598,291
0.635867789558587,292
0.634877536872912,293
0.633905821908622,294
0.632951274142956,295
0.631980516062582,296
0.631028089535371,297
0.630098157097137,298
0.629198675147097,299
0.628251740544165,300
0.625175742037863,301
0.624367522387172,302
0.621526196312972,303
0.617164617597547,304
0.614146670792322,305
0.609508720454397,306
0.608137669696696,307
0.602003739419657,308
0.597334720743001,309
0.596619657761167,310
0.595017872276012,311
0.593154918856552,312
0.59040165017819,313
0.585879838983991,314
0.583022526045963,315
0.580123547568718,316
0.575034861809632,317
0.575372717799706,318
0.570534659871752,319
0.568276456203542,320
0.56854268732202,321
0.568747142954638,322
0.564522207308171,323
0.562445183011566,324
0.56252339610339,325
0.560168215051784,326
0.558092637010154,327
0.554863335009165,328
0.554705168307539,329
0.55121558904163,330
0.551194592010912,331
0.549412439514318,332
0.545530783156276,333
0.545437262786956,334
0.540587468376783,335
0.536935196116558,336
0.533824033231913,337
0.532055901615617,338
0.529259510952446,339
0.527365894695014,340
0.523088746983688,341
0.521783401572829,342
0.520333460008033,343
0.517552248740644,344
0.516022527968766,345
0.5160407618375,346
0.513299151112961,347
0.511317757730516,348
0.506608811952845,349
0.50498518890978,350
0.507510571482324,351
0.509797625774701,352
0.511883491818289,353
0.512973192290433,354
0.514672296606264,355
0.51600124603617,356
0.516996479993713,357
0.516372557640691,358
0.515693268737187,359
0.5156831095033,360
0.514974214385353,361
0.514526106566637,362
0.514300181608162,363
0.513389172552691,364
0.512604764107244,365
0.511197876631462,366
0.51058484760315,367
0.510483618621635,368
0.510753178528469,369
0.511028133785477,370
0.511900045218085,371
0.513404664341415,372
0.515508262286779,373
0.517636962050288,374
0.520134132761409,375
0.522854274709423,376
0.524649355410317,377
0.526413287893069,378
0.528015640982214,379
0.52987513880385,380
0.532239561464592,381
0.534740310768522,382
0.536870057282517,383
0.539822960826754,384
0.542429022818483,385
0.544746759919766,386
0.547551702365107,387
0.5497070114642,388
0.552129913666215,389
0.554765174878997,390
0.557586331313933,391
0.560219794960253,392
0.562567030384364,393
0.564408013635775,394
0.565451782341494,395
0.566608056451623,396
0.567680655806078,397
0.569109226699684,398
0.569752657900985,399
0.569829250172637,400
0.568984033551017,401
0.56829431382016,402
0.567607282834599,403
0.566956015047812,404
0.56620541391795,405
0.565475786023704,406
0.564719049805198,407
0.56397547399576,408
0.563238258375465,409
0.56252156296855,410
0.561774465111043,411
0.561042323168941,412
0.560288412373402,413
0.559552773397249,414
0.558834743110151,415
0.558109143747616,416
0.557386941981416,417
0.556609638654332,418
0.555736098452671,419
0.554788701546486,420
0.55385471340349,421
0.552684399278682,422
0.551564317931659,423
0.550450444474492,424
0.549214962499763,425
0.547844922271785,426
0.546499091245755,427
0.545195773886878,428
0.543637280227943,429
0.542089208627901,430
0.54058490188087,431
0.539099515128191,432
0.537639217752416,433
0.536197615061038,434
0.534751963158029,435
0.53315004465517,436
0.531528647781019,437
0.529897021267663,438
0.52824124738198,439
0.526569793166222,440
0.524932772951208,441
0.523319095654073,442
0.52172785976376,443
0.520135216599711,444
0.518568506894907,445
0.517030853725545,446
0.51551487443023,447
0.514068066088743,448
0.512659840566077,449
0.511270062110129,450
0.505636756137327,451
0.50131497547229,452
0.497020777241749,453
0.492888268890204,454
0.489092907408384,455
0.485313934137764,456
0.47963654227758,457
0.475511096884796,458
0.472657701147968,459
0.469216032245945,460
0.464237375475966,461
0.461422560357916,462
0.45861970888371,463
0.453389686432566,464
0.452626494435635,465
0.450164560384483,466
0.447033921058944,467
0.445255209882967,468
0.442858902346775,469
0.438138639847937,470
0.435385684568918,471
0.433319296799984,472
0.43052850387522,473
0.427025742050631,474
0.425241655116087,475
0.421611346443429,476
0.418067134026622,477
0.416736631166797,478
0.413954724175014,479
0.412240094617269,480
0.409597597486359,481
0.407085470853187,482
0.405734288828102,483
0.404904784849456,484
0.400555641622046,485
0.39850257556642,486
0.398277300021504,487
0.397427653578997,488
0.394384079768944,489
0.391415280845372,490
0.387822589791184,491
0.385843424225736,492
0.384913204520816,493
0.381514130015436,494
0.379771356075123,495
0.378426098343839,496
0.376244067847194,497
0.373037915979648,498
0.371201441629198,499
0.369554337817466,500
0.373253027308348,501
0.377336654266597,502
0.381764345087551,503
0.386604506400419,504
0.392861209980025,505
0.398771707184137,506
0.405124824146872,507
0.411498162253284,508
0.417871394127507,509
0.424573147939588,510
0.431250163125074,511
0.437674153822164,512
0.443893559579473,513
0.45043945920046,514
0.456497574400966,515
0.462729776129644,516
0.468910391351728,517
0.474405839197628,518
0.479435375455633,519
0.484690846299653,520
0.489846126479314,521
0.495391704105852,522
0.500625916989169,523
0.505386074328384,524
0.508955577075732,525
0.511678011707379,526
0.514314733775347,527
0.51683696322869,528
0.519616937428705,529
0.522851850758651,530
0.525878843963297,531
0.528533335041816,532
0.530778698496998,533
0.532898039032732,534
0.535266825009783,535
0.536826133633183,536
0.537961047194648,537
0.539090502940322,538
0.540118164784372,539
0.541242679565928,540
0.54185742986374,541
0.542206005009743,542
0.542386855917479,543
0.542794999104053,544
0.543516344854093,545
0.544304331039101,546
0.545273726456967,547
0.546469586876515,548
0.547915816083433,549
0.548903288635544,550
0.547386064651515,551
0.545661006254831,552
0.543956542803465,553
0.542271914434432,554
0.540611065830256,555
0.538978196866235,556
0.537373932865205,557
0.535746340408426,558
0.534157041306767,559
0.532566604803407,560
0.530957759838568,561
0.529366071953669,562
0.527790005453829,563
0.526232150048981,564
0.524712488557356,565
0.523211124106494,566
0.521663126546957,567
0.520089163330961,568
0.518527693996059,569
0.516963676262075,570
0.515402379315126,571
0.513858837641589,572
0.512405223467466,573
0.51096609621606,574
0.509525983170279,575
0.508102352235859,576
0.506674932534191,577
0.505262400746953,578
0.503873934199701,579
0.502492471753369,580
0.501021472774897,581
0.499586924995745,582
0.498140805768264,583
0.496702816646049,584
0.495241111826103,585
0.493792878282232,586
0.492348042841018,587
0.490915940554483,588
0.489497543981652,589
0.488156724734234,590
0.486830982362866,591
0.485517289367787,592
0.484214174961243,593
0.482893872414681,594
0.481587979569094,595
0.480295169072517,596
0.478996592157396,597
0.477643711029264,598
0.476265397840316,599
0.474895471937521,600
0.471142617778575,601
0.468716953243702,602
0.465042990357128,603
0.4626758598675,604
0.457971399920991,605
0.454464294840979,606
0.452377373832631,607
0.447713535177374,608
0.445379525766296,609
0.442232802506685,610
0.439233352398389,611
0.43733276857151,612
0.433058744906047,613
0.429989737279955,614
0.427891944573115,615
0.425776607403983,616
0.423542246047043,617
0.419402288292512,618
0.415480535469046,619
0.412501867606574,620
0.408347989879934,621
0.404129718768474,622
0.402743204293528,623
0.399763273420995,624
0.398416156527115,625
0.395752425297673,626
0.39418282163231,627
0.39067580491732,628
0.387588097946204,629
0.384548131269171,630
0.380837529004276,631
0.378949519997222,632
0.375694999611234,633
0.372969435720035,634
0.369938649810921,635
0.366758994346244,636
0.362525231692799,637
0.359572348990687,638
0.356656528815723,639
0.355578996329576,640
0.353170022391112,641
0.350662483056347,642
0.349481895263322,643
0.347272801198074,644
0.343941388189815,645
0.342136770884501,646
0.338672081145189,647
0.335408984746653,648
0.332365821371042,649
0.330675742831078,650
0.336161857770313,651
0.341265911643785,652
0.346318272335857,653
0.351266743661689,654
0.356288003542605,655
0.361143275004299,656
0.365620652410671,657
0.370340006910958,658
0.374435452850059,659
0.378045109109183,660
0.381599010050554,661
0.384953442365857,662
0.388538740775573,663
0.392071857482059,664
0.395671782755833,665
0.398746137671999,666
0.401477452584091,667
0.403883564444991,668
0.406280572085647,669
0.408338187367251,670
0.410835935310113,671
0.413308018586951,672
0.415793429730528,673
0.41809012173947,674
0.420652698878178,675
0.423058560986046,676
0.425324300031983,677
0.427710636007341,678
0.429819639652026,679
0.431952326951576,680
0.434094018958172,681
0.436239687286661,682
0.438498444549197,683
0.440508904965599,684
0.442324769480461,685
0.444520393933504,686
0.446892184361878,687
0.449427549393724,688
0.451628829126088,689
0.454050034326586,690
0.457419767643592,691
0.460465001615166,692
0.463033716307468,693
0.46536554522228,694
0.467903371568288,695
0.469998722765968,696
0.471670022679865,697
0.473430294057298,698
0.475159896851103,699
0.476482436972734,700
0.474841554029331,701
0.473094129226655,702
0.471300186550566,703
0.46953129218998,704
0.46777818810325,705
0.466035025217928,706
0.46431001918793,707
0.462621608434522,708
0.460946865975994,709
0.459303593391473,710
0.457637512024104,711
0.455990124591694,712
0.454359360126991,713
0.452746464728527,714
0.451153270849615,715
0.449576315472035,716
0.448016563581172,717
0.446475791371059,718
0.44492896079066,719
0.443446796382484,720
0.441966931889176,721
0.440489901258083,722
0.438989521053706,723
0.43753073044963,724
0.436079066417261,725
0.43465378101011,726
0.433242744215632,727
0.431823143664577,728
0.430419043673702,729
0.429020042597542,730
0.427634690818684,731
0.426269210669641,732
0.424916027186412,733
0.423570976261319,734
0.422236691037986,735
0.420891185533883,736
0.419564493142989,737
0.418213836080045,738
0.41687413895645,739
0.415468156001936,740
0.414067634683715,741
0.412683735895979,742
0.411314704374772,743
0.409777921918447,744
0.40824759407043,745
0.406746176954752,746
0.405254523671766,747
0.40377060199516,748
0.402311841734676,749
0.400866496349992,750
0.39666396370741,751
0.394202603640708,752
0.38999887050357,753
0.387613417711984,754
0.38371315377135,755
0.378545094781477,756
0.374915856756282,757
0.371182278575438,758
0.368636540452187,759
0.363512027197535,760
0.358476700921729,761
0.356403806714046,762
0.353671899411172,763
0.351025023439199,764
0.34843470928898,765
0.345849633972806,766
0.342610186119022,767
0.339286854792503,768
0.336665877387597,769
0.334008005191245,770
0.330882167023431,771
0.326086130808731,772
0.324399173452615,773
0.322730730662253,774
0.320475271053754,775
0.318210618284099,776
0.316720150669001,777
0.314050250382289,778
0.312556114869137,779
0.308969741735334,780
0.305927228695617,781
0.302912299033526,782
0.299056728815821,783
0.295613953681252,784
0.293731355600667,785
0.292439877545529,786
0.288407875819107,787
0.285088252666104,788
0.282099836039467,789
0.281010885872707,790
0.278781319931397,791
0.27600392195442,792
0.273369677531763,793
0.268628556700485,794
0.266600157742422,795
0.26350320753453,796
0.259992604990884,797
0.256966937743264,798
0.25392901105752,799
0.253285066756252,800
0.259954221230336,801
0.266308300832497,802
0.272419413259216,803
0.27799477924365,804
0.283754404044664,805
0.289910056530709,806
0.29584889910981,807
0.301618661771182,808
0.307318174143655,809
0.312388696570634,810
0.317318890401346,811
0.32210522716953,812
0.326601738441233,813
0.330894199862102,814
0.335082789779724,815
0.339333350609902,816
0.343416579831922,817
0.347255516583574,818
0.350932742324046,819
0.354568948299295,820
0.358047237720982,821
0.361379999411694,822
0.364327346294749,823
0.367050453077181,824
0.369396737696804,825
0.371422701391648,826
0.373227260969672,827
0.375461064591114,828
0.377623119748105,829
0.379784908913379,830
0.382121468276643,831
0.384570291431277,832
0.386955873990204,833
0.389241683940402,834
0.391575733078309,835
0.393765765179227,836
0.395861969919003,837
0.397748335369007,838
0.399583854112307,839
0.40130239574698,840
0.402784017921685,841
0.403893850193134,842
0.405099443717117,843
0.406241810081121,844
0.407210787055538,845
0.408395357552911,846
0.409123876052553,847
0.410003223445195,848
0.41067520804864,849
0.410844344283628,850
0.40935262724399,851
0.407756492632357,852
0.406174730066721,853
0.404601516200581,854
0.403045897693193,855
0.401505535913889,856
0.399976547070135,857
0.398443451186772,858
0.396923504201685,859
0.395427886218346,860
0.393985018739153,861
0.392544537823567,862
0.391102091611927,863
0.389669585081633,864
0.388263699907038,865
0.386866475419329,866
0.385499337489347,867
0.384144970017677,868
0.382803560128371,869
0.381471646425798,870
0.380153498848882,871
0.378847002270061,872
0.377539963541254,873
0.376261162026764,874
0.375000470015249,875
0.37374531654703,876
0.372497080696938,877
0.371256494909503,878
0.37003393669033,879
0.368835785423489,880
0.367647471892158,881
0.366469151377929,882
0.365291542442107,883
0.364083979171307,884
0.36288669614744,885
0.361700390709251,886
0.360529050402047,887
0.359402265923973,888
0.358263164878575,889
0.357152833329252,890
0.356035104159557,891
0.354918576507508,892
0.35381012459076,893
0.352712751604226,894
0.351602146076996,895
0.350500924351923,896
0.349399517549566,897
0.348304801148495,898
0.34722311478743,899
0.346170503705271,900
0.341861351072192,901
0.33882534467807,902
0.335549705280509,903
0.331934021180356,904
0.326626746541636,905
0.323084233723439,906
0.317771754980374,907
0.314949492759016,908
0.310772788769779,909
0.307411685946181,910
0.304997974390141,911
0.301767687804708,912
0.298969620540503,913
0.297538953423957,914
0.293972779147404,915
0.288835719938001,916
0.286505865789222,917
0.285690752993662,918
0.280513691283996,919
0.275285247866712,920
0.271722565553693,921
0.269629952132294,922
0.268411192507126,923
0.264279441928331,924
0.263192791321845,925
0.262074471304205,926
0.260192023689888,927
0.258870010963189,928
0.255577525193882,929
0.251598262000513,930
0.248394065539135,931
0.246869082060888,932
0.246382018088697,933
0.244846471980902,934
0.241870560457537,935
0.241234616927476,936
0.239315755371019,937
0.238733000345641,938
0.235437813808003,939
0.233244502772139,940
0.232039335265584,941
0.228732190394782,942
0.224757033851257,943
0.221991040658829,944
0.219250423238684,945
0.218125275952979,946
0.215155681170867,947
0.214689723448988,948
0.213048991263698,949
0.211989262894728,950
0.216610771353435,951
0.221238164168244,952
0.225697105130817,953
0.230021004909797,954
0.2340272575436,955
0.237904378775479,956
0.241721008772109,957
0.245318394628251,958
0.248528987808673,959
0.251598791591452,960
0.254722205723642,961
0.258229545349433,962
0.262323053930408,963
0.266491934527601,964
0.270659407342215,965
0.274714458330571,966
0.278192816202819,967
0.281688813198091,968
0.285098234175037,969
0.288509526553395,970
0.291929345818154,971
0.295425849390202,972
0.298703593241384,973
0.301868190950127,974
0.30498738581334,975
0.307856521337778,976
0.31056325579923,977
0.313166505089692,978
0.31586082587985,979
0.318689072760074,980
0.321615652183366,981
0.32458684886519,982
0.327707013714853,983
0.331123794353725,984
0.334432701514389,985
0.337546327235262,986
0.340741842395774,987
0.343902221244918,988
0.346729576014329,989
0.349724164264886,990
0.352649829875095,991
0.35538191481811,992
0.35805369541737,993
0.359990202413039,994
0.361922692382364,995
0.363815714055086,996
0.365597189504514,997
0.367111040869025,998
0.368343601163906,999
0.369505461941803,1000
0.368397097959985,1001
0.367181035065837,1002
0.365967864925313,1003
0.364793268173311,1004
0.363619030675299,1005
0.362408710187056,1006
0.361192117661489,1007
0.359994036421313,1008
0.358810024475748,1009
0.357625144370433,1010
0.356419774542894,1011
0.355182743076276,1012
0.353957664258897,1013
0.35275605283475,1014
0.351561648432667,1015
0.35036811158244,1016
0.349180155845613,1017
0.348005041728173,1018
0.346849513774791,1019
0.345708221258716,1020
0.344568161143975,1021
0.343454391376695,1022
0.342348584052344,1023
0.341251465022548,1024
0.340165284004834,1025
0.339091669206365,1026
0.338026337764187,1027
0.336968488557853,1028
0.335935485056803,1029
0.334985257495891,1030
0.334050048091211,1031
0.333120921896576,1032
0.332183568637881,1033
0.331231108301181,1034
0.330283566133112,1035
0.329410327726592,1036
0.328555571144902,1037
0.327711074108968,1038
0.326910578204485,1039
0.326108675404751,1040
0.325288108795113,1041
0.32447172563688,1042
0.323656351633974,1043
0.322838927392717,1044
0.322032336635123,1045
0.321210280680878,1046
0.320393402032749,1047
0.319578693440632,1048
0.318774239269715,1049
0.317975817595756,1050
0.317021442943586,1051
0.314050006291878,1052
0.311558773567762,1053
0.307195638228149,1054
0.303697653749373,1055
0.301286305132864,1056
0.297798112767454,1057
0.296354397692945,1058
0.294257644594866,1059
0.290471035161889,1060
0.288746507648607,1061
0.28435871946515,1062
0.280963045809387,1063
0.277611892003976,1064
0.276652918111328,1065
0.271755090152963,1066
0.26795820089191,1067
0.265078200067214,1068
0.26349679363499,1069
0.261302080294283,1070
0.25908187624837,1071
0.257483526360822,1072
0.255242938798942,1073
0.252956005697234,1074
0.24877751200197,1075
0.247172170208899,1076
0.244753554082044,1077
0.243259178466291,1078
0.241701012730367,1079
0.240241453634231,1080
0.238809303172206,1081
0.235825318208134,1082
0.233523130439316,1083
0.230771318749532,1084
0.227152347913675,1085
0.225868647888622,1086
0.225148621339024,1087
0.222488675448435,1088
0.21958575078708,1089
0.218485764322836,1090
0.217439071628291,1091
0.214764801421597,1092
0.213418944226676,1093
0.20918199131423,1094
0.207885998389011,1095
0.205781353095684,1096
0.20342225833437,1097
0.200173902765132,1098
0.197597834658594,1099
0.19558004872846,1100
0.201546915409099,1101
0.207447321221475,1102
0.213282939640426,1103
0.218759121659187,1104
0.224068236106136,1105
0.229481068356495,1106
0.234512084312918,1107
0.238870522549286,1108
0.243163890905363,1109
0.247872638679624,1110
0.252473650962578,1111
0.25717600230447,1112
0.261852148422204,1113
0.266606420194947,1114
0.271248869094284,1115
0.275942080203936,1116
0.28085495662018,1117
0.28570886778242,1118
0.290379356436981,1119
0.295073059443847,1120
0.299579774986492,1121
0.303900317094259,1122
0.307970709130306,1123
0.312123897701282,1124
0.315911037632527,1125
0.31941818546041,1126
0.322799199889646,1127
0.326053026786101,1128
0.329227575026137,1129
0.332144000429704,1130
0.334883069235454,1131
0.337422810690537,1132
0.339811735737079,1133
0.342018149785748,1134
0.344124501879252,1135
0.34609862547686,1136
0.348080803615754,1137
0.350026684349314,1138
0.351695147715326,1139
0.353702617111425,1140
0.355702650045841,1141
0.357535343789144,1142
0.359499508871388,1143
0.361619930558824,1144
0.363668816318387,1145
0.365545120547066,1146
0.367554187702114,1147
0.369729879137197,1148
0.371845635645859,1149
0.373699298439245,1150
0.372898136869552,1151
0.371862615885251,1152
0.370829609218544,1153
0.369776516697062,1154
0.36871097811379,1155
0.367651404843593,1156
0.366607361972144,1157
0.365589615247429,1158
0.364585200739353,1159
0.363617856847944,1160
0.362656136924239,1161
0.361705029275796,1162
0.360750934456757,1163
0.359821207551638,1164
0.358877993530059,1165
0.357941868932629,1166
0.356984911144807,1167
0.356028831650945,1168
0.355070371736201,1169
0.354114426350793,1170
0.353167769196731,1171
0.352216767201484,1172
0.351274005276327,1173
0.350336300962812,1174
0.349418647532424,1175
0.34850800974368,1176
0.347604490954844,1177
0.346703514606238,1178
0.345810387633378,1179
0.344907051629929,1180
0.344008339820692,1181
0.343106960379196,1182
0.34221025287706,1183
0.341317970519844,1184
0.340439576870045,1185
0.33956962284744,1186
0.338707557193108,1187
0.337855567478604,1188
0.337009707418285,1189
0.336170489068796,1190
0.335284856347226,1191
0.334377954689487,1192
0.333421515095163,1193
0.332470810776468,1194
0.331531185185021,1195
0.33060698683754,1196
0.329689087376418,1197
0.328767128055525,1198
0.327837545924709,1199
0.326934890330788,1200
0.325151708912253,1201
0.321325220384825,1202
0.318752445547204,1203
0.313931502410485,1204
0.31143752155417,1205
0.310343658844013,1206
0.306869860184854,1207
0.303497398291459,1208
0.301236718652748,1209
0.297884574874743,1210
0.296844664739195,1211
0.29439875141331,1212
0.292962638466852,1213
0.291650112108829,1214
0.290346866820545,1215
0.287872681784785,1216
0.284567893064729,1217
0.281785741927379,1218
0.278782577990966,1219
0.2776492703425,1220
0.275267803575465,1221
0.272622560403081,1222
0.27134206355146,1223
0.268357561597314,1224
0.267363526405619,1225
0.26459924510473,1226
0.263626514528617,1227
0.260961505959916,1228
0.260420278316302,1229
0.257212521712224,1230
0.256304947683852,1231
0.255131545595546,1232
0.253990469408542,1233
0.251695287411896,1234
0.249559067510141,1235
0.247065293169087,1236
0.24455503766453,1237
0.242340726738943,1238
0.241996490607811,1239
0.241127071286214,1240
0.240774916686031,1241
0.240463332112992,1242
0.239560449483475,1243
0.236848379433148,1244
0.235805603510328,1245
0.233938905658481,1246
0.232095158754235,1247
0.231105859138559,1248
0.228706647068366,1249
0.226325118725617,1250
0.231776567430945,1251
0.237063227690914,1252
0.242164361709776,1253
0.247389934320048,1254
0.252316073609619,1255
0.25716930291478,1256
0.261779951077351,1257
0.26648547472695,1258
0.271171104138859,1259
0.275828920263468,1260
0.280411738741894,1261
0.284973603829413,1262
0.289461938227842,1263
0.29334480021744,1264
0.296983634395846,1265
0.300600083644069,1266
0.303905176134178,1267
0.307098833598005,1268
0.310271270912199,1269
0.313293571899921,1270
0.316454754831237,1271
0.319841427965641,1272
0.323347875791053,1273
0.326761218732224,1274
0.330245201538075,1275
0.333886430881888,1276
0.337379495652621,1277
0.34069931466495,1278
0.343901763861584,1279
0.347253452785102,1280
0.350543199052767,1281
0.353675501926773,1282
0.356495791497562,1283
0.359311243354903,1284
0.361984706805877,1285
0.36446868149043,1286
0.366711505224667,1287
0.369072701508108,1288
0.371584881263902,1289
0.374068523783568,1290
0.376575270548443,1291
0.379008352682446,1292
0.381554642361438,1293
0.384167783496467,1294
0.387008808109569,1295
0.389560572926185,1296
0.392137622948102,1297
0.394556292693505,1298
0.396879687164613,1299
0.3992163881058,1300
0.398282394669849,1301
0.397044002948985,1302
0.395815069255613,1303
0.394588076347739,1304
0.393357082884173,1305
0.39213514873538,1306
0.390920156155758,1307
0.389705420608313,1308
0.388506781894599,1309
0.387315171222025,1310
0.386104711435078,1311
0.384903515846636,1312
0.383710115067377,1313
0.382523645681459,1314
0.381347467386111,1315
0.380179962940755,1316
0.379013799621221,1317
0.37785911036881,1318
0.376703504213512,1319
0.375544025203209,1320
0.374394660345671,1321
0.373254449466226,1322
0.372017886545959,1323
0.370780629830359,1324
0.369522770089077,1325
0.368264020863483,1326
0.367013527711937,1327
0.365766828066034,1328
0.364529396022308,1329
0.363296576411316,1330
0.362082350885722,1331
0.360874504417174,1332
0.359675276658886,1333
0.358462863574783,1334
0.357257880252027,1335
0.356057510015844,1336
0.354875981273132,1337
0.353688391071257,1338
0.352504908245764,1339
0.351329898105488,1340
0.350162980619737,1341
0.349005448023547,1342
0.347856479243393,1343
0.346720572659141,1344
0.345570902792696,1345
0.3444220393731,1346
0.343280574136397,1347
0.342157894322354,1348
0.341000908837475,1349
0.339851582087722,1350
0.336275607076334,1351
0.335737169290647,1352
0.332881515886547,1353
0.330334324679804,1354
0.328106709568266,1355
0.325558479283193,1356
0.323265975535076,1357
0.321176163969415,1358
0.319110481218115,1359
0.316372530686232,1360
0.315286923812125,1361
0.314232164189597,1362
0.311320442834483,1363
0.308715321368315,1364
0.30827706920495,1365
0.305025058405487,1366
0.301825159010907,1367
0.299684204826515,1368
0.298577650466253,1369
0.297191819493865,1370
0.294773500916484,1371
0.291661446392563,1372
0.28746289057257,1373
0.286539779649918,1374
0.285181954051521,1375
0.284741924719573,1376
0.282693667661501,1377
0.281272378049733,1378
0.277073814167846,1379
0.274653842130652,1380
0.272157504667868,1381
0.271182722440561,1382
0.269777469241038,1383
0.267689953758364,1384
0.266824388806578,1385
0.26269455002849,1386
0.260352501014587,1387
0.259508896129951,1388
0.25716974547914,1389
0.25708339742863,1390
0.255249849141572,1391
0.254533664936617,1392
0.252390278728665,1393
0.250140747596049,1394
0.250116554477191,1395
0.247234505625353,1396
0.244276280115252,1397
0.240399782044747,1398
0.238682727420079,1399
0.235890624940096,1400
0.242447333824711,1401
0.248806084896222,1402
0.255122086361677,1403
0.261486669133729,1404
0.267544986322735,1405
0.273454296257068,1406
0.279236078446072,1407
0.284687292549181,1408
0.290090204682253,1409
0.294990266805416,1410
0.299869933473518,1411
0.304548288900809,1412
0.309055940627601,1413
0.313394275139702,1414
0.317655746317241,1415
0.321720001077137,1416
0.325640349394855,1417
0.329482721163348,1418
0.33316398348735,1419
0.336875594205349,1420
0.340144542954342,1421
0.343245678041825,1422
0.346307993617984,1423
0.349260676501811,1424
0.352174503309623,1425
0.35507719397915,1426
0.357836457907209,1427
0.360476317508706,1428
0.362963173151098,1429
0.365219833628099,1430
0.367504838835739,1431
0.369816029654411,1432
0.372078197487062,1433
0.374424847562618,1434
0.376795256744157,1435
0.379145429278997,1436
0.381430620720169,1437
0.38372914401463,1438
0.385861999981465,1439
0.387879282973201,1440
0.389748289630524,1441
0.391615660079431,1442
0.393352435036971,1443
0.394952905400415,1444
0.396559123435255,1445
0.397918874816373,1446
0.399233811402109,1447
0.400758586506973,1448
0.402246342025596,1449
0.403500018211703,1450
0.402331004272569,1451
0.400907778691531,1452
0.399492056559454,1453
0.398064828655944,1454
0.396654704713337,1455
0.395258929758992,1456
0.393870467045041,1457
0.392485117399488,1458
0.391095636230415,1459
0.389670691651135,1460
0.388260614500698,1461
0.386862574906158,1462
0.385516590519763,1463
0.384176475032848,1464
0.38283760426574,1465
0.381489249505235,1466
0.380139475613197,1467
0.378799285993263,1468
0.377479368558583,1469
0.376163198138354,1470
0.374854279666375,1471
0.373534023289957,1472
0.37218403906089,1473
0.370848109369433,1474
0.369496400301825,1475
0.368163468448344,1476
0.366819299360712,1477
0.365436805706138,1478
0.364048069449138,1479
0.362643922993077,1480
0.361248913314417,1481
0.359808783633733,1482
0.358384090556698,1483
0.356968668198434,1484
0.355547397536779,1485
0.354146321303062,1486
0.352749120369891,1487
0.351355387307987,1488
0.349971054424591,1489
0.348587455591514,1490
0.347211552257653,1491
0.345838741954337,1492
0.344490672572095,1493
0.343147246348513,1494
0.341813480207293,1495
0.340490956351914,1496
0.339178787250571,1497
0.33787196697245,1498
0.336570307167885,1499
0.335264742769593,1500


==> Figures/sola3-linear_regression/sola.txt <==
6.83189200289616,1
6.8292532829341,2
6.80253301844587,3
6.78240027398248,4
6.75736279986254,5
6.74604356601153,6
6.73070057584834,7
6.71768731361962,8
6.69956561974274,9
6.68578344534006,10
6.63406918239758,11
6.55626690356806,12
6.49393468385094,13
6.44823469561318,14
6.39130411824242,15
6.32951415315497,16
6.27858723560208,17
6.22306516873032,18
6.16873849810487,19
6.10978505614132,20
6.10719863703669,21
6.10599899169109,22
6.10293799126993,23
6.09820403849251,24
6.08606346288667,25
6.07462815920569,26
6.06377796123337,27
6.05158480647899,28
6.03936807256116,29
6.02766788765059,30
6.00768363257271,31
5.99387324332085,32
5.98536915466759,33
5.97107288782641,34
5.95725536899597,35
5.94456948856793,36
5.93221756241734,37
5.92148985075509,38
5.90705150212201,39
5.89435788130228,40
5.86020887996396,41
5.7989483275189,42
5.75981723675798,43
5.7010903011624,44
5.64544667990418,45
5.58626446551251,46
5.52824026574033,47
5.47134612248997,48
5.41484999243319,49
5.36055812613899,50
5.34496561497466,51
5.33552087614726,52
5.32668498241626,53
5.31820634305248,54
5.30991536406845,55
5.30197927985361,56
5.29445686482243,57
5.28716137050612,58
5.27999047659897,59
5.27273767051878,60
5.26310514952827,61
5.25303169449298,62
5.24259193754493,63
5.23260452533173,64
5.22183327402515,65
5.21263579025832,66
5.20340355574185,67
5.19314152615848,68
5.18429061763556,69
5.17483548250847,70
5.15135289343342,71
5.09832659556845,72
5.04599727979276,73
4.99602117244747,74
4.94673968244417,75
4.8961299590422,76
4.84666571997139,77
4.79768396633501,78
4.74614425349715,79
4.69662959257679,80
4.68510146721812,81
4.67869140773298,82
4.67252275823067,83
4.66608330116793,84
4.65974884441275,85
4.65367223892962,86
4.64739631248698,87
4.6410417352606,88
4.63475149673212,89
4.6284963556397,90
4.62096052107494,91
4.61286949188012,92
4.60466628360732,93
4.59603630229397,94
4.58826571149342,95
4.57937354976753,96
4.57069720989771,97
4.56348734350731,98
4.55525975596097,99
4.54673275569501,100
4.52380243626771,101
4.47448786483117,102
4.42818598677064,103
4.38164095663161,104
4.33716543620007,105
4.29259856161191,106
4.24947189719396,107
4.2068202910437,108
4.16503678314868,109
4.12483691427489,110
4.11467020265214,111
4.10912069024063,112
4.10367172889461,113
4.09840422964539,114
4.09294323207584,115
4.08720505390682,116
4.08109160233834,117
4.07448453497077,118
4.0680402552417,119
4.06174002344811,120
4.0528305196704,121
4.0456952039491,122
4.03922318243155,123
4.03259273991494,124
4.02459345855871,125
4.01754780665299,126
4.01026355305742,127
4.00242918369061,128
3.99465298326241,129
3.98725219111636,130
3.97003290706457,131
3.93098784261039,132
3.89141297721195,133
3.85317231513412,134
3.81742078309252,135
3.78020348759072,136
3.74575062190799,137
3.70837202271943,138
3.67179549215751,139
3.63600693654123,140
3.62523906260044,141
3.6192975028032,142
3.61349193523112,143
3.60779102115038,144
3.6021837068267,145
3.59658021553617,146
3.59092319250244,147
3.58532453923838,148
3.57967841075303,149
3.57413225110156,150
3.56793262370144,151
3.56196793485715,152
3.55457496139323,153
3.54834274268002,154
3.54240640035899,155
3.53575335639501,156
3.52912878726972,157
3.52303692774753,158
3.51708574774638,159
3.51112585542611,160
3.49817196180214,161
3.46355727043071,162
3.42998106986575,163
3.39650824954902,164
3.36200415950356,165
3.32703683092348,166
3.29286101037657,167
3.2595068829909,168
3.22628019758322,169
3.19367172315716,170
3.1845052830302,171
3.1795343641263,172
3.17455389324681,173
3.16964481122411,174
3.16471018903331,175
3.1598189107289,176
3.15496680477874,177
3.14996624416106,178
3.14493978946352,179
3.13998303901084,180
3.13557107187404,181
3.13016701623259,182
3.12464397484177,183
3.1190444369957,184
3.11356184702346,185
3.10872001997856,186
3.10317696213076,187
3.09719073745512,188
3.09206326827612,189
3.08627898211801,190
3.07601730274,191
3.04445584995026,192
3.01259248543216,193
2.98050780139765,194
2.94872468822873,195
2.91831706743462,196
2.88835409228072,197
2.85911225171965,198
2.83048463505823,199
2.80250782195634,200
2.79407767354822,201
2.7897713974871,202
2.78554071786915,203
2.78136946473814,204
2.77728094041737,205
2.77314327450686,206
2.76888311735174,207
2.76465625176892,208
2.76030096908203,209
2.75591823274438,210
2.75225400086849,211
2.74729267303007,212
2.74245316424215,213
2.73772266082645,214
2.7328463190992,215
2.72753637827976,216
2.72248948242714,217
2.71766273909475,218
2.71379993784928,219
2.7086587808119,220
2.7003815558722,221
2.67330169828639,222
2.64716392249096,223
2.62141912222779,224
2.59571525588834,225
2.57009073816512,226
2.54462819765865,227
2.51923748169871,228
2.49303685983693,229
2.46627722355016,230
2.45855834130902,231
2.4546926978552,232
2.45082869785665,233
2.44701667508342,234
2.4430986266466,235
2.43916674445844,236
2.43526588050422,237
2.43139386011676,238
2.42756016764807,239
2.42377893389534,240
2.42096378935841,241
2.41684905206286,242
2.41218600869659,243
2.40760350799136,244
2.40320960076316,245
2.39932046311001,246
2.39547442036896,247
2.39116040320324,248
2.38685564396596,249
2.38295634766324,250
2.37421478622091,251
2.34812335917625,252
2.32265586619302,253
2.29734876525423,254
2.27267551042234,255
2.24837471666858,256
2.22452886607176,257
2.20070707300561,258
2.1760638081665,259
2.15111059366789,260
2.14436775677398,261
2.14108656646681,262
2.13772947399054,263
2.1343320584422,264
2.13096941571968,265
2.12766149333022,266
2.1243864002328,267
2.12115893853205,268
2.11796599758993,269
2.11481123173353,270
2.1123628180057,271
2.10827503715256,272
2.10457855388719,273
2.10097056334984,274
2.09678820882608,275
2.09262923574167,276
2.08902699320308,277
2.08510155055343,278
2.08132986505135,279
2.07765760951581,280
2.06966590493611,281
2.04570257811211,282
2.02217219817693,283
1.99851829666169,284
1.97462137909054,285
1.95174929677133,286
1.92885828392295,287
1.90602271330449,288
1.88371117641733,289
1.86125228008034,290
1.85546094945779,291
1.85268858108351,292
1.84986677635632,293
1.84696973144019,294
1.84407640032619,295
1.84120568930053,296
1.83833163728686,297
1.83543012227725,298
1.83254531350367,299
1.82969286056954,300
1.8275237839884,301
1.82430640980427,302
1.82084399749295,303
1.81737375362433,304
1.81418203595323,305
1.81116370394004,306
1.80776753530789,307
1.80447234213259,308
1.80135123531167,309
1.79791154153935,310
1.79096191083278,311
1.76902647603394,312
1.74733869935226,313
1.7262390278189,314
1.70523585165665,315
1.68516699694727,316
1.66543979166625,317
1.64591240670767,318
1.6265011559047,319
1.60747034304763,320
1.602217771114,321
1.59976193822911,322
1.59728715230581,323
1.59482422588307,324
1.5923601777592,325
1.58991109096243,326
1.58745868898285,327
1.58502748974493,328
1.58262192512878,329
1.58026485963926,330
1.57867890856685,331
1.5761399982586,332
1.57312293186356,333
1.57037409577206,334
1.56756316728359,335
1.56511580906068,336
1.56208913241496,337
1.55937223860604,338
1.55656713788789,339
1.55379749178152,340
1.54838388358868,341
1.52997435436287,342
1.51172082524363,343
1.49373846450404,344
1.47636634678187,345
1.45905910598185,346
1.44165182595298,347
1.42457029060106,348
1.40776974310247,349
1.39097661487529,350
1.38642143332302,351
1.38419379213766,352
1.38191626556522,353
1.37963483263935,354
1.37737287794434,355
1.37517467945695,356
1.37297452971032,357
1.37074822130034,358
1.36851143935826,359
1.36628437650791,360
1.36498986997358,361
1.3623684720396,362
1.36018843100233,363
1.35718335575945,364
1.35476105228545,365
1.3521983679909,366
1.3495635553282,367
1.34709836510012,368
1.34460798771115,369
1.34232688179992,370
1.33756938017339,371
1.32150402886205,372
1.30586853889603,373
1.29058888506578,374
1.27532858280653,375
1.26015704320803,376
1.24520701962818,377
1.23055904948177,378
1.21627045794846,379
1.20244199511559,380
1.19828072051619,381
1.19631603053658,382
1.19436575759626,383
1.19241064921923,384
1.19047274996944,385
1.1885050154896,386
1.18653308096132,387
1.1845785061382,388
1.18264322208531,389
1.18070389564004,390
1.17980228703325,391
1.17748392829337,392
1.17518104171012,393
1.17331876898918,394
1.17093613319312,395
1.16906320830744,396
1.16732907999551,397
1.16523832877374,398
1.16314190709122,399
1.16083635469637,400
1.15683469814354,401
1.1426743227509,402
1.12829793627912,403
1.11405193540531,404
1.09997966146332,405
1.08662961380076,406
1.07336727168596,407
1.06006043361458,408
1.04664425243027,409
1.03348562066897,410
1.02982902339294,411
1.02816126665951,412
1.02652119271989,413
1.02480658241043,414
1.02307255240429,415
1.02134821258545,416
1.01965246228542,417
1.01794884466105,418
1.01625300227379,419
1.01457361957994,420
1.0136970818511,421
1.01234249359116,422
1.01089136413763,423
1.00950320477403,424
1.00808311000345,425
1.00663488172424,426
1.00520938510119,427
1.00363288876388,428
1.00188839467907,429
1.00020707114226,430
0.996343531674993,431
0.983735778978277,432
0.970892516775793,433
0.958124788832011,434
0.945523296775637,435
0.933212178109534,436
0.920908852083898,437
0.908745821347498,438
0.896717880817671,439
0.88533413021584,440
0.882212503589189,441
0.880789008540562,442
0.879381574052046,443
0.877980433592405,444
0.87657409651877,445
0.875172570569444,446
0.873779469232597,447
0.872393137032822,448
0.871021144701299,449
0.869623939071566,450
0.868982602478573,451
0.867247013340442,452
0.866165927368885,453
0.864564631924831,454
0.863507599216208,455
0.862423696330436,456
0.861030608537535,457
0.859941671527292,458
0.858254972228525,459
0.856527428587922,460
0.85289525098433,461
0.842015507503186,462
0.831257415797034,463
0.820777837158533,464
0.809907717145346,465
0.799053285999802,466
0.787980313271762,467
0.776872527084641,468
0.766559091059029,469
0.756624240034619,470
0.753949547081676,471
0.75272647439098,472
0.751512775112671,473
0.750293593797005,474
0.749039801225716,475
0.747795751832288,476
0.746559626699876,477
0.745317019044267,478
0.744096495333463,479
0.742871976791468,480
0.742417775934094,481
0.741069503612301,482
0.739720200015847,483
0.738446172720179,484
0.7374434308814,485
0.736002419272782,486
0.734957579024393,487
0.733294201480321,488
0.732286159501918,489
0.731080763174838,490
0.727918063809544,491
0.718356265051647,492
0.709108761597411,493
0.699908814977034,494
0.690939944725647,495
0.682512978467245,496
0.674299658768474,497
0.666016174579583,498
0.658060615564705,499
0.650331202809375,500
0.648017852723724,501
0.646940169996482,502
0.645883570086464,503
0.644807933148486,504
0.643708404392783,505
0.642617103675867,506
0.641529087363649,507
0.640429674208955,508
0.639325557545119,509
0.638220860109178,510
0.637793435636448,511
0.636480197229025,512
0.635152737895778,513
0.634236549840519,514
0.633350908696325,515
0.632066272783453,516
0.631103317262805,517
0.630090516234678,518
0.628722788193724,519
0.627537033659842,520
0.624799635244639,521
0.617960746153262,522
0.611250965887167,523
0.604760117463019,524
0.598206226953604,525
0.591730621897744,526
0.585405704044303,527
0.579200270405385,528
0.573224726536825,529
0.567229216220004,530
0.565104358089141,531
0.564101503415023,532
0.563110205776833,533
0.562137051378967,534
0.561172265583256,535
0.560203147390301,536
0.559224601839136,537
0.558240763647904,538
0.557261478448126,539
0.556292897861867,540
0.555819437885867,541
0.555046468554978,542
0.554254922433342,543
0.553167626993158,544
0.552050530150596,545
0.55136432167762,546
0.550293252750621,547
0.549545786573429,548
0.548619930145265,549
0.54791382073293,550
0.545969663191452,551
0.54029638745647,552
0.534614478935639,553
0.528749527815461,554
0.522961132418342,555
0.517453244700604,556
0.512121357572911,557
0.506625067344323,558
0.501472572671547,559
0.496453801262571,560
0.494610884245871,561
0.493725035293107,562
0.492833045609649,563
0.49192575274684,564
0.49102187513006,565
0.490127484495428,566
0.4892432072569,567
0.488355315842764,568
0.487454965852055,569
0.486563636629493,570
0.486224167571696,571
0.485274224786584,572
0.484665945538741,573
0.483730836310064,574
0.482789348397525,575
0.481965708032426,576
0.481316073623025,577
0.480274335169752,578
0.479604711496816,579
0.478855608225293,580
0.477187812053722,581
0.472754988631403,582
0.468299638345111,583
0.463785123484828,584
0.459205758784614,585
0.454624399583899,586
0.450146074258516,587
0.445686160858925,588
0.441376362809764,589
0.437083594817091,590
0.435359888764684,591
0.434530037780267,592
0.433684408977776,593
0.432840302061245,594
0.431984303098828,595
0.431132960027023,596
0.430282647967606,597
0.42944744414492,598
0.428618403873936,599
0.427772015198024,600
0.427398114086579,601
0.426902740230092,602
0.426212128529498,603
0.42562749081682,604
0.425190569827569,605
0.424328334532811,606
0.423895028346662,607
0.423373365397869,608
0.422919617946226,609
0.42246841910349,610
0.421053798475439,611
0.417067364034237,612
0.413205452592334,613
0.409541153151874,614
0.405873604961663,615
0.402439465869026,616
0.398886463515907,617
0.395375686566373,618
0.392101600156379,619
0.388759656111952,620
0.387056801118477,621
0.386219992826317,622
0.385388762029268,623
0.384564634967473,624
0.383718786052612,625
0.382867396479379,626
0.382029969378474,627
0.381201006338395,628
0.380377056028232,629
0.379558491961109,630
0.379344764705589,631
0.378789295941378,632
0.378567695038619,633
0.377822909851624,634
0.377522255183668,635
0.376940671017104,636
0.376338395020517,637
0.375978377170951,638
0.375603144066714,639
0.375207242749185,640
0.373952098112793,641
0.370666793865979,642
0.367376364128295,643
0.364498499804335,644
0.361433742274319,645
0.35838015294276,646
0.355492505248351,647
0.352674333851974,648
0.349928493531467,649
0.347324051391022,650
0.345779766644493,651
0.345022092343534,652
0.344269916282767,653
0.343521891184162,654
0.342799111261277,655
0.342092922613137,656
0.341387853764345,657
0.340686279755393,658
0.339987999052841,659
0.339291436975715,660
0.339110395347218,661
0.338468278482504,662
0.337794580715973,663
0.337096800464161,664
0.336817912662432,665
0.336294694600854,666
0.336107543841043,667
0.33586713513925,668
0.33533850941094,669
0.334824865277781,670
0.333994153605536,671
0.331536342869707,672
0.329154006015744,673
0.326688202706117,674
0.324311791928876,675
0.321835163560914,676
0.319467461615397,677
0.317037486703936,678
0.314547751571784,679
0.312135245929972,680
0.310839186986121,681
0.310204851101289,682
0.30956972407589,683
0.308927977399784,684
0.30828999627159,685
0.307655608528093,686
0.307025902751858,687
0.306393874949275,688
0.305764646736953,689
0.305098325739714,690
0.304894125416865,691
0.304351534119646,692
0.304071416220187,693
0.303895598681811,694
0.303451314766203,695
0.303261657416086,696
0.302812433516224,697
0.302709174651547,698
0.302241565447811,699
0.302067399434066,700
0.301202193223497,701
0.298871335261345,702
0.296393013292945,703
0.293907638853583,704
0.291433985561746,705
0.28917990929699,706
0.287006261531352,707
0.28499839687733,708
0.283157235045287,709
0.281379601351617,710
0.280130707857068,711
0.279526628129582,712
0.278942972561847,713
0.278356601701102,714
0.277770395115289,715
0.277212250017959,716
0.276660143909829,717
0.276108570795523,718
0.275578084213243,719
0.275048168534847,720
0.27502751824696,721
0.27502914878503,722
0.274719201285051,723
0.274304212361918,724
0.273923051454654,725
0.273470979164025,726
0.273044203292348,727
0.272988944724206,728
0.272779563038674,729
0.272647044403288,730
0.272054829718124,731
0.270867349218883,732
0.26960022271027,733
0.268501316745933,734
0.267529475241941,735
0.266393136032775,736
0.265571835994449,737
0.264776292543284,738
0.263886708021016,739
0.26316013368921,740
0.262160220143793,741
0.261638087315611,742
0.261117362584064,743
0.260600606003064,744
0.260091256308573,745
0.25959056099837,746
0.259089645708358,747
0.258588615301305,748
0.258076217355716,749
0.257569652380043,750
0.257541845738598,751
0.257486428735762,752
0.257135765616483,753
0.257101025450411,754
0.256705785788434,755
0.256380158743952,756
0.255905339588087,757
0.255730339674966,758
0.255765283971375,759
0.255441326876242,760
0.255250429545164,761
0.254888946385487,762
0.254620670633843,763
0.254249594671808,764
0.254045546305374,765
0.254017890101633,766
0.254526971237848,767
0.254889626737817,768
0.255152215404484,769
0.255335729720226,770
0.2543750268419,771
0.253878326198921,772
0.253391991228727,773
0.252906562914415,774
0.252424527386066,775
0.251940099597919,776
0.251470340031965,777
0.251011746375181,778
0.250558008056842,779
0.250108722659857,780
0.249962574006621,781
0.249825438253786,782
0.249405728441517,783
0.249177190867999,784
0.248957177735886,785
0.248520985772476,786
0.248268668338318,787
0.248023092374808,788
0.247737046021919,789
0.247666180808786,790
0.247759184461249,791
0.247949316751852,792
0.248273477295415,793
0.248643417241941,794
0.249068033512733,795
0.249485517144498,796
0.249860035046332,797
0.250219469533598,798
0.250728266976875,799
0.251203409347929,800
0.25032561368454,801
0.249864355489191,802
0.249416584763059,803
0.24896372942449,804
0.248524644674952,805
0.248087158565936,806
0.247665226175658,807
0.24724683965582,808
0.246837750796205,809
0.246433713624891,810
0.246275542595233,811
0.24595414607982,812
0.245596802863106,813
0.245164662192797,814
0.245083573997361,815
0.244565117523938,816
0.244251952505192,817
0.243789239242459,818
0.243283595928425,819
0.242807391220008,820
0.243042541178836,821
0.243564708422271,822
0.243971081932305,823
0.244393365056369,824
0.244939311255868,825
0.245450156760782,826
0.246061893303989,827
0.246742553642624,828
0.24733182322057,829
0.247850741781513,830
0.247100529323216,831
0.246707936467661,832
0.246328091265813,833
0.245959886409617,834
0.245600243608192,835
0.245244928024967,836
0.244890114774157,837
0.244537262788533,838
0.244187612986554,839
0.243840850871139,840
0.243779817995462,841
0.24347338807924,842
0.243049303309424,843
0.242537091762663,844
0.242034345866146,845
0.241710165690517,846
0.241378461939331,847
0.241021496846922,848
0.240738286612067,849
0.24056876933415,850
0.240791285095835,851
0.241691799405136,852
0.24270782905288,853
0.243652766402088,854
0.244724743641131,855
0.245851276337179,856
0.246988638612021,857
0.248089308200805,858
0.249107311661973,859
0.250271983661559,860
0.249633860909675,861
0.249286473171403,862
0.248944782563834,863
0.248600327008272,864
0.248232306984344,865
0.247869637051946,866
0.247509270651467,867
0.247125632167864,868
0.246746109308659,869
0.246367529286794,870
0.246291515040168,871
0.246131194365732,872
0.245931960780237,873
0.245472390758956,874
0.244968797571022,875
0.244619562420567,876
0.244444426710723,877
0.244084469738661,878
0.243566329493233,879
0.243425412543627,880
0.243768116872781,881
0.24475000123033,882
0.245418574750889,883
0.246133800614556,884
0.246883984238772,885
0.247658460269207,886
0.248285274310631,887
0.248988256322626,888
0.249701082723331,889
0.250335056245366,890
0.249628200180956,891
0.249263180250513,892
0.24889631384975,893
0.248531788223369,894
0.248169170164674,895
0.247801433960505,896
0.247435066496071,897
0.247071093992723,898
0.246703424259324,899
0.246294538342875,900
0.246234903230713,901
0.246102635298158,902
0.245962046561442,903
0.245469499081309,904
0.24531036616636,905
0.245011586053391,906
0.244650570076905,907
0.24426839167226,908
0.243875992923923,909
0.243816814932773,910
0.244077258763345,911
0.244837770404776,912
0.245510819120946,913
0.246220714039754,914
0.246845085768823,915
0.247482281658207,916
0.248158234935864,917
0.248750824056874,918
0.249289232417452,919
0.249752605710276,920
0.248992555879966,921
0.24861078809363,922
0.248233318198077,923
0.247856529583879,924
0.247482540526284,925
0.247110673800406,926
0.246741097163728,927
0.246373484808747,928
0.246020903595158,929
0.245646808385209,930
0.245559118737948,931
0.245334636607391,932
0.245088969997981,933
0.244983861649059,934
0.244754153461719,935
0.244228034027848,936
0.243880050100972,937
0.243651655516505,938
0.243487090701205,939
0.242930348214695,940
0.243100914738517,941
0.243523485650227,942
0.243910533759372,943
0.244311792377692,944
0.244798850822202,945
0.245287222617989,946
0.245565359719333,947
0.245813604907551,948
0.246020809968025,949
0.246185734099106,950
0.245444312223837,951
0.245053586456114,952
0.24467095992012,953
0.244287975282905,954
0.243919455396335,955
0.243552738874997,956
0.243194534147627,957
0.242838341724974,958
0.242484120141585,959
0.242134821325197,960
0.242041789204023,961
0.241624817163636,962
0.241475287421619,963
0.241064334041537,964
0.240618998104309,965
0.240067083755211,966
0.239755842280499,967
0.239186917967649,968
0.238805594699882,969
0.23850177763058,970
0.23854541128016,971
0.238429264745208,972
0.238317243679219,973
0.238134416398964,974
0.237965985017668,975
0.237865409746108,976
0.237874682698541,977
0.237836178873677,978
0.237795464814435,979
0.237724828885061,980
0.237072396912153,981
0.236739235690863,982
0.236404922896435,983
0.236061355802143,984
0.23575311800041,985
0.235440537114825,986
0.235116784592419,987
0.234791697166205,988
0.234468555991745,989
0.234147270656809,990
0.233984966475583,991
0.233837880132339,992
0.233491467274525,993
0.233351193366109,994
0.233009193990391,995
0.232765563636637,996
0.232574795893095,997
0.232332976521568,998
0.232226807046702,999
0.232087897310963,1000
0.232061844589251,1001
0.231939170123162,1002
0.23182723391419,1003
0.231746053183803,1004
0.231724861209422,1005
0.231979283353832,1006
0.232245029083218,1007
0.232415555786545,1008
0.232732403490464,1009
0.23304836658717,1010
0.232386860058259,1011
0.232039138491642,1012
0.231699938625952,1013
0.231366776516377,1014
0.231034263528664,1015
0.230702954267482,1016
0.230377208803325,1017
0.230052521376211,1018
0.229721371804446,1019
0.229393475698854,1020
0.229345013157397,1021
0.229040864820479,1022
0.228808258884762,1023
0.228508003180007,1024
0.228129326935066,1025
0.22802164333987,1026
0.227909544945364,1027
0.227782916503312,1028
0.227441392861964,1029
0.227214430472204,1030
0.227362539725547,1031
0.227690859988658,1032
0.228019266851717,1033
0.22820246254549,1034
0.228401281857298,1035
0.228631845641858,1036
0.228754679681883,1037
0.228899345219075,1038
0.229057480715764,1039
0.229037893984093,1040
0.228412482542477,1041
0.228078333019662,1042
0.227736985389189,1043
0.227400573665342,1044
0.227066620643424,1045
0.226728672102728,1046
0.226383658263699,1047
0.226054442866082,1048
0.225726954247528,1049
0.225429546493607,1050
0.225281509906457,1051
0.225120779216479,1052
0.224962363463064,1053
0.224583606303386,1054
0.224380766745401,1055
0.224252514082472,1056
0.223830164646621,1057
0.223712743370373,1058
0.223491886386492,1059
0.22332509321817,1060
0.223387399427112,1061
0.223658124004272,1062
0.223858613282685,1063
0.224149366129024,1064
0.224475832198966,1065
0.22469503461169,1066
0.224888623606255,1067
0.225127565922212,1068
0.225422270092946,1069
0.225663996127828,1070
0.225113627373476,1071
0.22481922152777,1072
0.224527014802618,1073
0.224240789570852,1074
0.223954863394137,1075
0.223659338162887,1076
0.223359017828242,1077
0.223058283481184,1078
0.222759628687378,1079
0.222461560977449,1080
0.222416757972072,1081
0.222242378632276,1082
0.222124694202254,1083
0.221877305913231,1084
0.221592871274265,1085
0.221323740781951,1086
0.221069036979685,1087
0.220597401629078,1088
0.220192730580834,1089
0.219939797625511,1090
0.220012617352141,1091
0.220233892441998,1092
0.220387309519621,1093
0.220512510021843,1094
0.220566546051597,1095
0.22073723560546,1096
0.220910199692613,1097
0.221028219572954,1098
0.221208516180859,1099
0.221374961157458,1100
0.220814035334831,1101
0.220522511624578,1102
0.220233116778432,1103
0.219935178169822,1104
0.219640311682468,1105
0.219347116065214,1106
0.219060362558197,1107
0.218781530569593,1108
0.218500835316704,1109
0.218219277211906,1110
0.218140510426982,1111
0.217927175520527,1112
0.217626702262667,1113
0.21745671473399,1114
0.21726965582728,1115
0.217192086145483,1116
0.216900045251695,1117
0.216852296729365,1118
0.216750692631655,1119
0.216478947986263,1120
0.216548676010376,1121
0.21690430320789,1122
0.21720784294672,1123
0.217457723146742,1124
0.217723429561652,1125
0.218156968902641,1126
0.21847330830637,1127
0.218959131086451,1128
0.219398415764995,1129
0.219915698982998,1130
0.219388287967276,1131
0.219108143202555,1132
0.218823981017993,1133
0.218541999428707,1134
0.218256984417057,1135
0.217968692579696,1136
0.217699120128782,1137
0.217428831502757,1138
0.217147485046869,1139
0.216869154738444,1140
0.216744860306349,1141
0.216613799048628,1142
0.216544334546994,1143
0.216248234680065,1144
0.215984708017239,1145
0.215812559889488,1146
0.21557170897849,1147
0.215473445599635,1148
0.215244127630884,1149
0.215182721824643,1150
0.215396953135557,1151
0.21593942406245,1152
0.216452273107372,1153
0.216963033027514,1154
0.217478820580786,1155
0.218086440409973,1156
0.218647958445877,1157
0.219265927091508,1158
0.219998833197772,1159
0.220822760782324,1160
0.220313743573652,1161
0.220049416985286,1162
0.21978568499957,1163
0.219521306357503,1164
0.219248775226976,1165
0.218966286447782,1166
0.218682929583833,1167
0.218400798108734,1168
0.218127469241959,1169
0.217845887845658,1170
0.217814954650911,1171
0.217800074031812,1172
0.217700330677151,1173
0.217541988933887,1174
0.217463746507025,1175
0.217392415943396,1176
0.217311558086088,1177
0.217179014338933,1178
0.217064596971052,1179
0.216945967840829,1180
0.217263454588997,1181
0.218094265810467,1182
0.219019979566559,1183
0.219983779053049,1184
0.22095917298112,1185
0.221929871402357,1186
0.222843201434157,1187
0.223772943534362,1188
0.224642983876242,1189
0.225374166507635,1190
0.224846940118941,1191
0.224557232543744,1192
0.224267399773065,1193
0.223977956642954,1194
0.223683795275081,1195
0.223386814367704,1196
0.223088779254749,1197
0.222792107609484,1198
0.222496891700985,1199
0.222198206734762,1200
0.222153416687638,1201
0.22200958834392,1202
0.221834147435991,1203
0.221747811700772,1204
0.221594561236665,1205
0.221389850197341,1206
0.221316643806922,1207
0.221283206343376,1208
0.221204287009513,1209
0.221165746585509,1210
0.221443595317341,1211
0.222207952514115,1212
0.222994189933598,1213
0.223764093144527,1214
0.224538713431705,1215
0.225380627660222,1216
0.226178388425354,1217
0.226980302544657,1218
0.227770876355957,1219
0.228440401621277,1220
0.227881328067439,1221
0.227575055057937,1222
0.227272886086412,1223
0.22697044603815,1224
0.226670015646506,1225
0.226362527289547,1226
0.226057235137009,1227
0.225769535556126,1228
0.225482156441582,1229
0.225188200987071,1230
0.225138341160314,1231
0.225061385697136,1232
0.224896063148299,1233
0.224764651182872,1234
0.224571184035239,1235
0.224381273363231,1236
0.224241980633747,1237
0.224162129531248,1238
0.223921535242925,1239
0.223821232031819,1240
0.224104353521855,1241
0.224852239058696,1242
0.225590133203328,1243
0.226391873203212,1244
0.227237311983024,1245
0.228078420750265,1246
0.228993624364188,1247
0.229887657210839,1248
0.231003580876872,1249
0.231953386802683,1250
0.231401119533678,1251
0.231099029041746,1252
0.230798731771041,1253
0.2304996376748,1254
0.230204626255962,1255
0.229910670752722,1256
0.229616538589762,1257
0.229321100657561,1258
0.229026517875177,1259
0.228741452602117,1260
0.228646704273659,1261
0.228581563549162,1262
0.228320697016769,1263
0.228145448934992,1264
0.227944758797617,1265
0.227752534743239,1266
0.227569255209247,1267
0.227387146989106,1268
0.227303650782013,1269
0.227225178918433,1270
0.227548507441025,1271
0.228382303653462,1272
0.229248868801725,1273
0.230085545138641,1274
0.230904091115181,1275
0.23170012218272,1276
0.232496987141879,1277
0.233234679946179,1278
0.233984446869259,1279
0.234667310277848,1280
0.234132929813395,1281
0.233842457503672,1282
0.233559290961683,1283
0.23328020134827,1284
0.233012450159657,1285
0.23276421350493,1286
0.232489553753192,1287
0.232212124385102,1288
0.231937925946432,1289
0.231664847846555,1290
0.231615591889177,1291
0.231407613786493,1292
0.231348556879637,1293
0.231228255283907,1294
0.231143978652389,1295
0.231075815694695,1296
0.231033769119394,1297
0.230968779815188,1298
0.230865325860266,1299
0.230707100622649,1300
0.230984070096955,1301
0.231719838657849,1302
0.232496625773021,1303
0.233286109176693,1304
0.234069445181643,1305
0.234809385216717,1306
0.235465972005008,1307
0.236025546515631,1308
0.236527266953244,1309
0.237037643580606,1310
0.236526888717371,1311
0.236250028150339,1312
0.235978888524526,1313
0.235698712160137,1314
0.235412858483159,1315
0.235127822409959,1316
0.234843678852006,1317
0.234570171829944,1318
0.234297725908449,1319
0.234026528507783,1320
0.233972167934348,1321
0.233801603086306,1322
0.233715802274145,1323
0.233538999710015,1324
0.233427229223234,1325
0.233331954063838,1326
0.233155250921106,1327
0.23301669322243,1328
0.232902340286599,1329
0.232793345960447,1330
0.232984225991657,1331
0.233648422401603,1332
0.234275434446096,1333
0.234833350562167,1334
0.235299296597106,1335
0.235852383155766,1336
0.236368743849954,1337
0.236920704573889,1338
0.237488292238337,1339
0.238219843317601,1340
0.237712216214254,1341
0.23745692478549,1342
0.237203930682756,1343
0.236949913005961,1344
0.236696025920258,1345
0.23643813353892,1346
0.236176675090549,1347
0.235913211924875,1348
0.235649706201659,1349
0.235390754607434,1350
0.235359499283212,1351
0.23516141381465,1352
0.23508094129809,1353
0.234923372261499,1354
0.23490719061836,1355
0.234964586775466,1356
0.234852462692377,1357
0.234898939203657,1358
0.234740329268411,1359
0.234621315850176,1360
0.234866626817382,1361
0.235722669225458,1362
0.236545559490796,1363
0.23731897529719,1364
0.238095010784495,1365
0.238912304139318,1366
0.239661881770257,1367
0.240494102324868,1368
0.241337382352028,1369
0.242152055777819,1370
0.241645641625525,1371
0.241366923400613,1372
0.241082904349833,1373
0.240794690728527,1374
0.24050965556151,1375
0.240231057634559,1376
0.239954815289267,1377
0.239681103909589,1378
0.239405662430587,1379
0.239127742407321,1380
0.239149177237369,1381
0.239043166058067,1382
0.238943329519438,1383
0.238821297008046,1384
0.238634799634982,1385
0.238520214325211,1386
0.238290115584463,1387
0.238058048089374,1388
0.237909780227962,1389
0.237748696154104,1390
0.238032713649219,1391
0.238828284963372,1392
0.239519588249914,1393
0.240171372150426,1394
0.240824636669862,1395
0.241443132302866,1396
0.242077330272786,1397
0.242688776953457,1398
0.243115195934227,1399
0.243494885219461,1400
0.242988214185957,1401
0.242730564435011,1402
0.242476063995617,1403
0.242226895005158,1404
0.241982185814803,1405
0.241728519887407,1406
0.241481481150196,1407
0.241235768970402,1408
0.240990612081825,1409
0.240753743815875,1410
0.240708961276822,1411
0.240753671419389,1412
0.240558910600695,1413
0.240424390357429,1414
0.240270698196391,1415
0.239958494861184,1416
0.239837236843097,1417
0.23971911477831,1418
0.239562116763768,1419
0.239373626460273,1420
0.239505482010686,1421
0.239921526353639,1422
0.240233779033945,1423
0.240557378504951,1424
0.240825499847423,1425
0.241091105932283,1426
0.241347589362263,1427
0.241578111253907,1428
0.241809922538362,1429
0.242107020126415,1430
0.241664406819802,1431
0.241430563147585,1432
0.241197114417011,1433
0.240954053509215,1434
0.240709826087404,1435
0.24045665513114,1436
0.240212118350063,1437
0.239967945249585,1438
0.239721476438083,1439
0.239471764465696,1440
0.239401915690586,1441
0.239445742332283,1442
0.239398578798171,1443
0.239354706927142,1444
0.239144983922916,1445
0.239166799208951,1446
0.23898554112768,1447
0.23864280002181,1448
0.23849786779826,1449
0.238353476129029,1450
0.238476802939538,1451
0.238834879222108,1452
0.239210886052695,1453
0.239568560830601,1454
0.239925990791501,1455
0.2402821240711,1456
0.240669173965433,1457
0.241044220307311,1458
0.241380940742715,1459
0.2416981263342,1460
0.241222688117676,1461
0.240975861659101,1462
0.240733875442872,1463
0.240502874839258,1464
0.240269271726654,1465
0.240032459629327,1466
0.239805966489185,1467
0.239583163553367,1468
0.239360626205474,1469
0.23913207257732,1470
0.239062111025586,1471
0.238926736663984,1472
0.238729224560617,1473
0.238759347286034,1474
0.238626667257751,1475
0.238521918904663,1476
0.238416171719593,1477
0.23830282883413,1478
0.2383748479513,1479
0.238235837382658,1480
0.23840399039124,1481
0.238923057132349,1482
0.239454173027117,1483
0.239970556689351,1484
0.24047986394248,1485
0.240961973715151,1486
0.241364351039401,1487
0.241765885429516,1488
0.242133199191253,1489
0.242474480498371,1490
0.242043376962581,1491
0.241816223707394,1492
0.241592978017163,1493
0.241359361312944,1494
0.24112569539187,1495
0.240888641781694,1496
0.240651981432203,1497
0.240409760497665,1498
0.240168643789866,1499
0.239929523209893,1500

